A Stability notion for the viscous Shallow Water Discrete-Velocity Boltzmann Equations

The stability of Lattice Boltzmann Equations modelling Shallow Water Equations in the special case of reduced gravity is investigated theoretically. A stability notion is defined as applied in incompressible Navier-Stokes equations in Banda, M. K., Yong, W.- A. and Klar, A: A stability notion for lattice Boltzmann equations. SIAM J. Sci. Comput. {\bf 27(6)}, 2098-2111 (2006). It is found that to maintain stability a careful choice of the value of the reduced gravity must be made. The stability notion is employed to investigate different shallow water lattice Boltzmann Equations. Results are tested using the Lattice Boltzmann Method for various values of the governing parameters of the flow. It is observed that even for the discrete model the reduced gravity has a significant effect on the stability.

==> history.txt <==
Version history for the SVJour2 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
23.07.04  svjour2.cls   2.0   first official release, version number 2.0

18.10.04  svjour2.cls   2.1   layout of header modified; new abstract
                              element \ESM; new command \tableheadseprule

25.10.04  svjour2.cls   2.2   layout of header modified

25.10.04  svglov2.clo   2.1   layout modified

19.11.04  svjour2.cls   2.3   \date{\notused} implemented, cosmetics

 1.12.04  svjour2.cls   2.4   language dependencies cleaned, new command:
                              \CRclass for CR Subject Classification

 3.12.04  svjour2.cls   2.5   language section made compatible to babel,
                              new environment: translation

 8.12.04  svjour2.cls   2.6   remove spurious spaces from language section
                              to allow for mixed languages with "babel"; bug
                              reported by Andreas Bühmann, TU Kaiserslautern

16.12.04  svjour2.cls   2.7   fixed \sidecaption; it was broken when used
                              along with hyperref package; bug reported by
                              Andreas Bühmann, TU Kaiserslautern

15.03.05  usrguid2    silent  fixed wrong class name in demo
                              \documentclass line; bug reported by
                              Andreas Bühmann, TU Kaiserslautern

29.08.05  svjour2.cls   2.8   new command \nosectrule to suppress the rule
                              above the next \section heading in twocolumn
                              mode - useful for sections that start directly
                              beneath the running head separator

